Automatic Song Translation for Tonal Languages

This paper develops automatic song translation (AST) for tonal languages and addresses the unique challenge of aligning words' tones with melody of a song in addition to conveying the original meaning. We propose three criteria for effective AST -- preserving meaning, singability and intelligibility -- and design metrics for these criteria. We develop a new benchmark for English--Mandarin song translation and develop an unsupervised AST system, Guided AliGnment for Automatic Song Translation (GagaST), which combines pre-training with three decoding constraints. Both automatic and human evaluations show GagaST successfully balances semantics and singability.

==> 2022_acl_song_translation/auto_fig/res.txt <==
2022_acl_song_translation
/Users/fenfeiguo/anaconda3/bin/pythonw
No RScripts!
Running pythonw
               Parameter     Score  BLEU  ... Parameter Search nudgex nudgey
0                      0  0.258364  14.7  ...       Not Chosen      0      0
1                    0.1  0.316663  14.6  ...       Not Chosen      0      0
2  $\lambda_{inter}=0.5$  0.475169  11.3  ...           Chosen      0      0
3                      1  0.529040   7.1  ...       Not Chosen      0      0
4                    1.5  0.540040   6.6  ...       Not Chosen      0      0

[5 rows x 8 columns]
             Parameter     Score  BLEU  ... Parameter Search nudgex nudgey
0                    0  0.515752  12.4  ...       Not Chosen      0      0
1                  0.5  0.545085  12.4  ...       Not Chosen      0      0
2  $\lambda_{intra}=1$  0.584855  12.1  ...           Chosen      0      0
3                  1.5  0.593982  12.0  ...       Not Chosen      0      0
4                    2  0.594471  11.9  ...       Not Chosen      0      0

[5 rows x 8 columns]
           Parameter  Average Missed Rests  ...  nudgex nudgey
0                  0              0.383838  ...     0.0    0.0
1                0.5              0.333333  ...     0.0    0.0
2                  1              0.262626  ...     0.0    0.0
3  $\lambda_{R}=1.5$              0.222222  ...     0.0    0.0
4                  2              0.212121  ...     0.0    0.0

[5 rows x 8 columns]


==> 2022_acl_song_translation/data/2022_ACL_Song_Translation_Parameter_Selection_-_Sheet1.csv <==
parameter,objective,metric,metric_name,curve,chosen
0,0.25836361,14.7,BLEU,pitch,
0.1,0.31666267,14.6,BLEU,pitch,
0.5,0.4751686,11.3,BLEU,pitch,1
1,0.52903979,7.1,BLEU,pitch,
1.5,0.54004024,6.6,BLEU,pitch,
2,0.53788364,6.5,BLEU,pitch,
0,0.38383838,0.81277533,PUNC,rests,
0.5,0.33333333,0.83700441,PUNC,rests,
1,0.26262626,0.84361233,PUNC,rests,
1.5,0.22222222,0.84581498,PUNC,rests,1
2,0.21212121,0.84801762,PUNC,rests,
3,0.15151515,0.85242291,PUNC,rests,
4,0.11111111,0.90528634,PUNC,rests,
5,0.08080808,0.92511013,PUNC,rests,
0,0.51575227,12.4,BLEU,shape,
0.5,0.54508527,12.4,BLEU,shape,
1,0.58485517,12.1,BLEU,shape,1
1.5,0.59398186,12,BLEU,shape,
2,0.59447134,11.9,BLEU,shape,
3,0.59561902,11.6,BLEU,shape,

==> 2022_acl_song_translation/data/pitch.csv <==
Parameter,Score,BLEU,metric_name,curve,Parameter Search,nudgex,nudgey
0,0.25836361,14.7,BLEU,$S_{{inter}}$: Inter-syllable pitch align,Not Chosen,0,0
0.1,0.316662669,14.6,BLEU,$S_{{inter}}$: Inter-syllable pitch align,Not Chosen,0,0
$\lambda_{inter}=0.5$,0.4751686,11.3,BLEU,$S_{{inter}}$: Inter-syllable pitch align,Chosen,0,0
1,0.52903979,7.1,BLEU,$S_{{inter}}$: Inter-syllable pitch align,Not Chosen,0,0
1.5,0.54004024,6.6,BLEU,$S_{{inter}}$: Inter-syllable pitch align,Not Chosen,0,0
2,0.53788364,6.5,BLEU,$S_{{inter}}$: Inter-syllable pitch align,Not Chosen,0,0


==> 2022_acl_song_translation/data/punc.csv <==
Parameter,Average Missed Rests,Average Punctuation Count,metric_name,curve,Parameter Search,nudgex,nudgey
0,0.38383838,0.81277533,PUNC,$S_{{R}}$: Rests,Not Chosen,0.0,0.0
0.5,0.33333333,0.83700441,PUNC,$S_{{R}}$: Rests,Not Chosen,0.0,0.0
1,0.26262626,0.84361233,PUNC,$S_{{R}}$: Rests,Not Chosen,0.0,0.0
$\lambda_{R}=1.5$,0.22222222,0.84581498,PUNC,$S_{{R}}$: Rests,Chosen,0.0,0.0
2,0.21212121,0.84801762,PUNC,$S_{{R}}$: Rests,Not Chosen,0.0,0.0
3,0.15151515,0.85242291,PUNC,$S_{{R}}$: Rests,Not Chosen,0.0,0.0
4,0.11111111,0.90528634,PUNC,$S_{{R}}$: Rests,Not Chosen,0.0,0.0
5,0.08080808,0.92511013,PUNC,$S_{{R}}$: Rests,Not Chosen,0.0,0.0

==> 2022_acl_song_translation/data/shape.csv <==
Parameter,Score,BLEU,metric_name,curve,Parameter Search,nudgex,nudgey
0,0.51575227,12.4,BLEU,$S_{{intra}}$: Intra-syllable pitch align,Not Chosen,0,0
0.5,0.54508527,12.4,BLEU,$S_{{intra}}$: Intra-syllable pitch align,Not Chosen,0,0
$\lambda_{intra}=1$,0.58485517,12.1,BLEU,$S_{{intra}}$: Intra-syllable pitch align,Chosen,0,0
1.5,0.59398186,12,BLEU,$S_{{intra}}$: Intra-syllable pitch align,Not Chosen,0,0
2,0.59447134,11.9,BLEU,$S_{{intra}}$: Intra-syllable pitch align,Not Chosen,0,0
3,0.59561902,11.6,BLEU,$S_{{intra}}$: Intra-syllable pitch align,Not Chosen,0,0

